ShowNow: Fine-Grained Speculative Streaming for Responsive World Models

Interactive world models must generate video continuously while responding promptly to user actions. Real-time throughput alone leaves input latency unresolved: coarse generation blocks delay action updates, and generation after input adds work to the response path. We introduce ShowNow, a fine-grained speculative streaming framework that uses computation available during playback to prepare action-conditioned futures before input arrives. Single-latent commitment enables frequent decisions, while configurable preparation covers one to eight actions. We construct a matched multi-future dataset to train alternative continuations from a common state; shared-history tree execution and fused commitment make their preparation efficient. On a single H100, our 5B model sustains 480p generation at 16 fps with eight prepared futures. In ViZDoom, the complete ShowNow deployment reduces median input-to-display latency from 620 to 208 ms relative to the native-block SolarWM-FT deployment. Matched-policy experiments reduce restart empty ticks from 1.56% to 0.09% (94%) and improve on-time responses to action changes. These results establish complementary roles for fine-grained commitment and advance preparation, with measured trade-offs in visual fidelity and long-horizon consistency. ShowNow turns playback-time computation into responsive visual interaction. Project: https://github.com/showlab/ShowNow.

==> README.txt <==
ShowNow arXiv source package — 25 November 2026

Main document: main.tex
Compiler: XeLaTeX (select this compiler on Overleaf or during arXiv processing).
Compile twice, or use: latexmk -xelatex main.tex
The bibliography is included in references.tex; no BibTeX step is required.

The document contains the main paper, one shared bibliography, and Appendices A–J.
Authors: Yiren Song, Guian Fang, and Mike Zheng Shou.
Affiliation: Show Lab, National University of Singapore.
Mike Zheng Shou is marked as the corresponding author in a first-page footnote.
Review line numbers, anonymous-submission headings, and conference-acceptance
statements are absent. Page numbers are retained.

Figure 5 contains static first-frame montages. Its original animations are
provided as independent MP4 ancillary files in anc/:
  shownow_5b_showcase.mp4
  shownow_33b_showcase.mp4
The visualization playback rates preserve those of the original PDF animations;
they are distinct from the model throughput reported in the experiments.
The paper PDF contains no embedded JavaScript. Expanded sequences are in the
appendix. Keep anc/ when uploading the source archive to arXiv.

All TeX inputs, custom style files, and figure assets needed for compilation are
included. No absolute filesystem paths, external downloads, or shell escape are
required. The final source was checked with the Codex desktop LaTeX compiler
and independently rebuilt from the extracted submission archive with Tectonic.

